A New Dataset and Methodology for Malicious URL Classification

Malicious URL (Uniform Resource Locator) classification is a pivotal aspect of Cybersecurity, offering defense against web-based threats. Despite deep learning's promise in this area, its advancement is hindered by two main challenges: the scarcity of comprehensive, open-source datasets and the limitations of existing models, which either lack real-time capabilities or exhibit suboptimal performance. In order to address these gaps, we introduce a novel, multi-class dataset for malicious URL classification, distinguishing between benign, phishing and malicious URLs, named DeepURLBench. The data has been rigorously cleansed and structured, providing a superior alternative to existing datasets. Notably, the multi-class approach enhances the performance of deep learning models, as compared to a standard binary classification approach. Additionally, we propose improvements to string-based URL classifiers, applying these enhancements to URLNet. Key among these is the integration of DNS-derived features, which enrich the model's capabilities and lead to notable performance gains while preserving real-time runtime efficiency-achieving an effective balance for cybersecurity applications.

==> DeepURLBench2024_URLNet_HC_DNS_MULTICLASS_9.csv <==
test_time,Recall@1,Recall@0.1,AUC
2022-08-09T10:02:03.000,0.8894224807,0.7004460123,0.9938478129
2022-09-08T10:02:03.000,0.8603736505,0.5167453613,0.9906752134
2022-10-08T10:02:03.000,0.8410259128,0.4934306296,0.9907490389
2022-11-07T10:02:03.000,0.7837063963,0.4123661619,0.9865227118
2022-12-07T10:02:03.000,0.771420026,0.4378247458,0.9839680311
2023-01-06T10:02:03.000,0.7696247002,0.4839441948,0.9814228663


==> DeepURLBench2024_URLNet_real_binary_0.csv <==
test_time,Recall@1,Recall@0.1,AUC
2022-08-09T10:02:03.000,0.8343553492,0.6683661986,0.9864854835
2022-09-08T10:02:03.000,0.7952885327,0.4644674715,0.9842838967
2022-10-08T10:02:03.000,0.7422687161,0.4043240952,0.9832675231
2022-11-07T10:02:03.000,0.6939783625,0.3735029674,0.9758499626
2022-12-07T10:02:03.000,0.6941144043,0.3910203028,0.9728387564
2023-01-06T10:02:03.000,0.7175151167,0.4557781306,0.9743577224


==> URLNet_degradation.csv <==
test_time,Recall@1_mean,Recall@1_std,Recall@0.1_mean,Recall@0.1_std,AUC_mean,AUC_std
2022-08-09 10:02:03,0.8388859032,0.006329850380888272,0.6716764581333333,0.0024770744589086356,0.9881922924333333,0.002041004016753936
2022-09-08 10:02:03,0.7961818228,0.009086449537609818,0.4503058455,0.01726732492485463,0.9850782370333334,0.0008479914371139919
2022-10-08 10:02:03,0.7490723914333333,0.016859674319627937,0.38329068050000004,0.02878659211924451,0.9841547051666666,0.0012653508812363364
2022-11-07 10:02:03,0.7021453024666666,0.007751520830728059,0.38384787086666666,0.001975942443813728,0.9772356183666666,0.0016404087977177225
2022-12-07 10:02:03,0.7006024779333334,0.005079063727574849,0.39455267673333333,0.0023508777532363166,0.9743236244000001,0.001408353473128979
2023-01-06 10:02:03,0.7098064385333333,0.007374830514437523,0.43677330000000003,0.010502674131187257,0.9753026599,0.0007488777161290548


==> datetime_data.csv <==
bin_start,bin_end,count
1479638900.0,1486133706.5666666,195646
1486133706.5666666,1492628513.1333334,99470
1492628513.1333334,1499123319.7,64647
1499123319.7,1505618126.2666667,72882
1505618126.2666667,1512112932.8333333,83769
1512112932.8333333,1518607739.4,89784
1518607739.4,1525102545.9666667,97624
1525102545.9666667,1531597352.5333333,64253
1531597352.5333333,1538092159.1,39920
1538092159.1,1544586965.6666667,43485
1544586965.6666667,1551081772.2333333,30415
1551081772.2333333,1557576578.8,37396
1557576578.8,1564071385.3666666,60005
1564071385.3666666,1570566191.9333334,53298
1570566191.9333334,1577060998.5,42024
1577060998.5,1583555805.0666666,35835
1583555805.0666666,1590050611.6333332,50052
1590050611.6333332,1596545418.2,97957
1596545418.2,1603040224.7666667,233067
1603040224.7666667,1609535031.3333333,211265
1609535031.3333333,1616029837.9,239824
1616029837.9,1622524644.4666667,722806
1622524644.4666667,1629019451.0333333,2108748
1629019451.0333333,1635514257.6,1805306
1635514257.6,1642009064.1666667,3669705
1642009064.1666667,1648503870.7333333,1863990
1648503870.7333333,1654998677.3,2168080
1654998677.3,1661493483.8666668,3950733
1661493483.8666668,1667988290.4333334,1110846
1667988290.4333334,1674483097.0,1518516


==> degradation_model_dns_multiclass.csv <==
test_time,Recall@1,AUC
2022-08-08,0.890616505,0.9917828795
2022-09-07,0.8309842309,0.9862484043
2022-10-07,0.8270601631,0.9865826065
2022-11-06,0.7688555561,0.982261082
2022-12-06,0.7624672754,0.9812331307
2023-01-05,0.7487690481,0.9773734641


==> malicious_verdicts_vendors_coverages.csv <==
Vendor,Coverage
Fortinet,0.416
Sophos,0.382
Webroot,0.342
CyRadar,0.268
G-Data,0.265
CRDF,0.242
BitDefender,0.238
Seclookup,0.23
Avira,0.228
Antiy-AVL,0.198
Kaspersky,0.197
Lionic,0.184
ESET,0.157
alphaMountain.ai,0.145

==> top_vendors_dr_on_calibration_set.csv <==
Vendor,Recall
Sophos,0.99
ESET,0.988
Fortinet,0.971
BitDefender,0.963
Kaspersky,0.957
G-Data,0.952
Lionic,0.949
CyRadar,0.943
alphaMountain.ai,0.931
Webroot,0.906

==> urlnet_plus_results.csv <==
test_time,Recall@1_mean,Recall@1_std,Recall@0.1_mean,Recall@0.1_std,AUC_mean,AUC_std
2022-08-09 10:02:03,0.8943342810999999,0.010991400084072575,0.6967238842333333,0.0037714077254121575,0.9936029158,0.00040835322444642187
2022-09-08 10:02:03,0.8606195179666667,0.0033844419311414766,0.5234816194999999,0.014447395430376889,0.9906106953666667,0.0003228854505063147
2022-10-08 10:02:03,0.8406882227333333,0.002857725206197886,0.46529429429999997,0.012953709478799178,0.9900958792666668,0.0006364965880437732
2022-11-07 10:02:03,0.7916736473333333,0.005481895039118189,0.43848818533333334,0.010570763374443863,0.986004384,0.0005159602308681136
2022-12-07 10:02:03,0.7719263264666667,0.0078071085911192205,0.4361084069,0.00926043047957884,0.9836516170333334,0.0013161959838622667
2023-01-06 10:02:03,0.7705052415666667,0.00636858016948273,0.48256145209999995,0.004968613641169145,0.9811154302333334,0.0010904454020766677


==> urlnetplus_degradation.csv <==
test_time,Recall@1_mean,Recall@1_std,Recall@0.1_mean,Recall@0.1_std,AUC_mean,AUC_std
2022-08-09 10:02:03,0.8471960019666667,0.0909093777479269,0.6700159694666666,0.048326805267530575,0.9858656844333332,0.013804452039749235
2022-09-08 10:02:03,0.7719421828666667,0.15538943273039615,0.4630535208333333,0.09119060006917298,0.9790429937999999,0.019768104760321724
2022-10-08 10:02:03,0.7265614528666666,0.20038484388046646,0.4017898612,0.10910720020964572,0.9762057121666666,0.024382644657210524
2022-11-07 10:02:03,0.716373987,0.12542723501650033,0.3851492336333333,0.08332816469819065,0.9751266879666666,0.0191108531262448
2022-12-07 10:02:03,0.6952169272666667,0.12506033535549163,0.3804075425,0.09739085358780547,0.9703860831999999,0.021956173302542452
2023-01-06 10:02:03,0.7161729104,0.09816236934255643,0.4448017655666667,0.06996747927698539,0.9700523501666666,0.018327262554253623


==> urltran_results.csv <==
test_time,Recall@0.1_mean,Recall@0.1_std,Recall@1_mean,Recall@1_std,AUC_mean,AUC_std
2022-08-09 10:02:03,0.7087675943833333,0.025462224908936848,0.8977111438500001,0.02641983890724752,0.9923147642166668,0.0014012770118103687
2022-09-08 10:02:03,0.5251159150166668,0.04719681339072192,0.8302263852499999,0.05046328947209555,0.9872637529333333,0.002888613055180199
2022-10-08 10:02:03,0.4904979214,0.044481820884872784,0.8451623561833332,0.04877409312652539,0.9885699311833335,0.003508828341193338
2022-11-07 10:02:03,0.48722836801666664,0.06077073111945786,0.7708383044166666,0.05095962369639977,0.98099114365,0.0040460550758692595
2022-12-07 10:02:03,0.4754111980333333,0.05418170798831852,0.7612255988666666,0.04309382003733743,0.9779344099833333,0.0032420789335565604
2023-01-06 10:02:03,0.5201803871166667,0.0463356738004121,0.76380434415,0.03373613071500849,0.9790795370166666,0.003302009161196702


==> vend_count_distribution.csv <==
vend_count,percentage
1,49.58570055
2,16.39141749
3,11.41618224
4,8.173111016
5,5.882117124
6,3.936494219
7,2.169349024
8,1.054340161
9,0.502538375
10,0.318187833
11,0.247346958
12,0.141005683
13,0.098337126
14,0.050083691
15,0.018331685
16,0.00925399
17,0.003445141
18,0.001763368
19,0.000674049
20,0.000229546
21,7.34119E-05
22,1.47061E-05
23,2.13476E-06
24,4.15091E-07
25,5.92988E-08
